X-Fusion: Introducing New Modality to Frozen Large Language Models

We propose X-Fusion, a framework that extends pretrained Large Language Models (LLMs) for multimodal tasks while preserving their language capabilities. X-Fusion employs a dual-tower design with modality-specific weights, keeping the LLM's parameters frozen while integrating vision-specific information for both understanding and generation. Our experiments demonstrate that X-Fusion consistently outperforms alternative architectures on both image-to-text and text-to-image tasks. We find that incorporating understanding-focused data improves generation quality, reducing image data noise enhances overall performance, and feature alignment accelerates convergence for smaller models but has minimal impact on larger ones. Our findings provide valuable insights into building efficient unified multimodal models.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

############# DONE/ NOT AT THE MOMENT ###############
* Title: 
    [x] Add other options (One including question)
    [x] Post on slack for people to vote
    [x] Change title of this section --> "Approach/ Method"
    [x] Reformat: Following DiT's way of presenting? --> Sec 4 (Ablation) move to Method 
    * [x] IMPORTANT: change title of Sec 4-5-6 so the finding seems equally important
    
* (Sec 5.): not at the moment -- maybe refine/ restructure it later
    [SY-] waiting for result; then write later
* Sec 6 -- not the moment
    [SY-] waiting for result; then write later
* Sec 7 -- do not worry about this now
    [?] Haven't written yet
    
** Not at the moment; Passed Thao's check**
    [x] Abstract
    [x] Introduction
    [x] * Prelim: not at the moment

* If you have time
    [T-] Anyway to improve Fig. 1?
    [T-] Still not happy with color (green) in architecture figure

############# TODO ###############

* Now *
[] Edit writing for Section 4
[] Edit writing for Section 5
    
***** FIGURES *****
    [S-] Fig.2 -- Change this, add more photos; and this should have both understanding or captioning~
    [S-] Fig.3 -- Keep this for now; not sure how to highlight (?)
    [S-] Fig.4; 5 -- Updating: (i) Consistent style (ii) Title (e.g., Caption Quality -- BLIP2 or something like that (iii) Updating results...
    [S-] Fig. 6 Add more results (more panels)



